Array Element Coupling in Radio Interferometry I: A Semi-Analytic Approach

We derive a general formalism for interferometric visibilities, which considers first-order antenna-antenna coupling and assumes steady-state, incident radiation. We simulate such coupling features for non-polarized skies on a compact, redundantly-spaced array and present a phenomenological analysis of the coupling features. Contrary to previous studies, we find mutual coupling features manifest themselves at nonzero fringe rates. We compare power spectrum results for both coupled and non-coupled (noiseless, simulated) data and find coupling effects to be highly dependent on LST, baseline length, and baseline orientation. For all LSTs, lengths, and orientations, coupling features appear at delays which are outside the foreground 'wedge', which has been studied extensively and contains non-coupled astrophysical foreground features. Further, we find that first-order coupling effects threaten our ability to average data from baselines with identical length and orientation. Two filtering strategies are proposed which may mitigate such coupling systematics. The semi-analytic coupling model herein presented may be used to study mutual coupling systematics as a function of LST, baseline length, and baseline orientation. Such a model is not only helpful to the field of 21cm cosmology, but any study involving interferometric measurements, where coupling effects at the level of at least 1 part in 10^4 could corrupt the scientific result. Our model may be used to mitigate coupling systematics in existing radio interferometers and to design future arrays where the configuration of array elements inherently mitigates coupling effects at desired LSTs and angular resolutions.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
